Nonlinear Control Allocation: A Learning Based Approach

Modern aircraft are designed with redundant control effectors to cater for fault tolerance and maneuverability requirements. This leads to aircraft being over-actuated and requires control allocation schemes to distribute the control commands among control effectors. Traditionally, optimization-based control allocation schemes are used; however, for nonlinear allocation problems, these methods require large computational resources. In this work, an artificial neural network (ANN) based nonlinear control allocation scheme is proposed. The proposed scheme is composed of learning the inverse of the control effectiveness map through ANN, and then implementing it as an allocator instead of solving an online optimization problem. Stability conditions are presented for closed-loop systems incorporating the allocator, and computational challenges are explored with piece-wise linear effectiveness functions and ANN-based allocators. To demonstrate the efficacy of the proposed scheme, it is compared with a standard quadratic programming-based method for control allocation.

==> TikzDatabase.tikz <==
\begin{tikzpicture}[/tikzinclude/figure=ProjOpt,scale=1.5,>=latex']
  %\draw [thin,gray!40] (0,-1) grid (3,3);
  %\draw [black!05,fill=black!05] (-1.5,2) rectangle (3.5,-2);
  \draw [blue,fill=blue!20] plot [smooth cycle, tension=1] coordinates {(-1,-1) (1,0.75) (3,1) (2,-1)};
  \draw [ultra thick,black,->] (0,-0.5) -- (1.5,1.5) node[above left,pos=0.7] {$x$};
  \draw [ultra thick,blue,->]  (0,-0.5) -- (1.68,1.06) node[below right,pos=0.5] {$\P{\mathcal{A}}(x)$};
  \draw [thin,gray,-]  (1.5,1.5) -- (1.68,1.06);
  \draw [thin,gray,-]  (1.6421,1.1526) -- (1.7347,1.1904) -- +(0.0379,-0.0926);
  %\draw [thin,red] (1.5,1.5) circle (0.469);
  \draw [black,fill] (0,-0.5) circle (0.05);
  \draw [black,fill] (1.68,1.06) circle (0.01);
  \draw [black,fill] (1.5,1.5) circle (0.01);
  \node at (0,-0.7) {$O$};
  \node [blue] at (1.5,-0.5) {\Large $\mathcal{A}$};
  \node [black] at (-0.5,0.5) {\Large $\R{k}$};
\end{tikzpicture}

\begin{tikzpicture}[/tikzinclude/figure=CAblkDiag,BlockDiagram,node distance=1.0cm,>=latex']
	\node[input, name=inp] {};
	\node[sum,   right of=inp, node distance=1cm]                (sum){};
	\node[below  left of=sum,  node distance=0.5cm]                   {$-$};
	\node[block, right of=sum, node distance=2cm, fill=red!30]   (K)  {\textsc{Controller}};
	\node[block, right of=K,   node distance=4cm, fill=green!30] (CA) {\textsc{Control\\Allocator}};
	\node[block, right of=CA,  node distance=4cm, fill=blue!30]  (G)  {\textsc{System}};
	\node[block, below of=CA,  node distance=2cm, fill=teal!30]  (H)  {\textsc{Sensors}};
	\node[output, right of=G,  node distance=2.5cm]              (out){};
	\draw[->,thick] (inp) -- (sum) node[above,pos=0.5] {$\vec{y}_{ref}$};
	\draw[->,thick] (sum) -- (K);
	\draw[->,thick]   (K) -- (CA)  node[above,pos=0.5] {$\vec{\tau}$};
	\draw[->,thick]  (CA) -- (G)   node[above,pos=0.5] {$\vec{u}$};
	\draw[->,thick]   (G) -- (out) node[above,pos=0.5,name=y] {$\vec{y}$};
	\draw[->,thick]   (y) |- (H);
	\draw[->,thick]   (H) -| (sum) node[above,pos=0.25] {$\vec{y}_m$};
\end{tikzpicture}

